Scalable, High-Quality Object Detection

Current high-quality object detection approaches use the scheme of salience-based object proposal methods followed by post-classification using deep convolutional features. This spurred recent research in improving object proposal methods. However, domain agnostic proposal generation has the principal drawback that the proposals come unranked or with very weak ranking, making it hard to trade-off quality for running time. This raises the more fundamental question of whether high-quality proposal generation requires careful engineering or can be derived just from data alone. We demonstrate that learning-based proposal methods can effectively match the performance of hand-engineered methods while allowing for very efficient runtime-quality trade-offs. Using the multi-scale convolutional MultiBox (MSC-MultiBox) approach, we substantially advance the state-of-the-art on the ILSVRC 2014 detection challenge data set, with $0.5$ mAP for a single model and $0.52$ mAP for an ensemble of two models. MSC-Multibox significantly improves the proposal quality over its predecessor MultiBox~method: AP increases from $0.42$ to $0.53$ for the ILSVRC detection challenge. Finally, we demonstrate improved bounding-box recall compared to Multiscale Combinatorial Grouping with less proposals on the Microsoft-COCO data set.

==> model.txt <==
TOPOLOGY

Conv inputall -> l0_conv
Conv l1_pool -> l2_conv
Conv l2_conv -> l3_conv
Conv l4_pool -> l5_mixed_0_conv
Conv l4_pool -> l5_mixed_1_0_conv
Conv l5_mixed_1_0_conv -> l5_mixed_1_1_conv
Conv l4_pool -> l5_mixed_2_0_conv
Conv l5_mixed_2_0_conv -> l5_mixed_2_1_conv
Conv l5_mixed_2_1_conv -> l5_mixed_2_2_conv
Conv l5_mixed_3_0_pool -> l5_mixed_3_1_conv
Concat l5_mixed_0_conv,l5_mixed_1_1_conv,l5_mixed_2_2_conv,l5_mixed_3_1_conv  -> l5_mixed_concat
Conv l5_mixed_concat -> l6_mixed_0_conv
Conv l5_mixed_concat -> l6_mixed_1_0_conv
Conv l6_mixed_1_0_conv -> l6_mixed_1_1_0_conv
Conv l5_mixed_concat -> l6_mixed_2_0_conv
Conv l6_mixed_2_0_conv -> l6_mixed_2_1_conv
Conv l6_mixed_2_1_conv -> l6_mixed_2_2_conv
Conv l6_mixed_3_0_pool -> l6_mixed_3_1_conv
Concat l6_mixed_0_conv,l6_mixed_1_1_0_conv,l6_mixed_2_2_conv,l6_mixed_3_1_conv -> l6_mixed_concat
Conv l6_mixed_concat -> l7_mixed_0_conv
Conv l6_mixed_concat -> l7_mixed_1_0_conv
Conv l7_mixed_1_0_conv -> l7_mixed_1_1_conv
Conv l7_mixed_1_1_conv -> l7_mixed_1_2_conv
Concat l7_mixed_0_conv,l7_mixed_1_2_conv,l7_mixed_2_pool -> l7_mixed_concat
Conv l7_mixed_concat -> l8_mixed_0_conv
Conv l7_mixed_concat -> l8_mixed_1_0_conv 
Conv l8_mixed_1_0_conv -> l8_mixed_1_1_0_conv
Conv l8_mixed_1_0_conv -> l8_mixed_1_1_1_conv
Conv l7_mixed_concat -> l8_mixed_2_0_conv
Conv l8_mixed_2_0_conv -> l8_mixed_2_1_conv
Conv l8_mixed_2_1_conv -> l8_mixed_2_2_0_conv
Conv l8_mixed_2_1_conv -> l8_mixed_2_2_1_conv
Conv l8_mixed_3_0_pool -> l8_mixed_3_1_conv
Concat l8_mixed_0_conv,l8_mixed_1_1_0_conv,l8_mixed_1_1_1_conv,l8_mixed_2_2_0_conv,l8_mixed_2_2_1_conv,l8_mixed_3_1_conv -> l8_mixed_concat
Conv l8_mixed_concat -> l9_mixed_0_conv
Conv l8_mixed_concat -> l9_mixed_1_0_conv
Conv l9_mixed_1_0_conv -> l9_mixed_1_1_0_conv
Conv l9_mixed_1_0_conv -> l9_mixed_1_1_1_conv
Conv l8_mixed_concat -> l9_mixed_2_0_conv
Conv l9_mixed_2_0_conv -> l9_mixed_2_1_conv
Conv l9_mixed_2_1_conv -> l9_mixed_2_2_0_conv
Conv l9_mixed_2_1_conv -> l9_mixed_2_2_1_conv
Conv l9_mixed_3_0_pool -> l9_mixed_3_1_conv
Concat l9_mixed_0_conv,l9_mixed_1_1_0_conv,l9_mixed_1_1_1_conv,l9_mixed_2_2_0_conv,l9_mixed_2_2_1_conv,l9_mixed_3_1_conv -> l9_mixed_concat
Conv l9_mixed_concat -> l10_mixed_0_conv
Conv l9_mixed_concat -> l10_mixed_1_0_conv
Conv l10_mixed_1_0_conv -> l10_mixed_1_1_0_conv
Conv l10_mixed_1_0_conv -> l10_mixed_1_1_1_conv
Conv l9_mixed_concat -> l10_mixed_2_0_conv
Conv l10_mixed_2_0_conv -> l10_mixed_2_1_conv
Conv l10_mixed_2_1_conv -> l10_mixed_2_2_0_conv
Conv l10_mixed_2_1_conv -> l10_mixed_2_2_1_conv
Conv l10_mixed_3_0_pool -> l10_mixed_3_1_conv
Concat l10_mixed_0_conv,l10_mixed_1_1_0_conv,l10_mixed_1_1_1_conv,l10_mixed_2_2_0_conv,l10_mixed_2_2_1_conv,l10_mixed_3_1_conv -> l10_mixed_concat
Conv l10_mixed_concat -> l11_mixed_0_conv
Conv l10_mixed_concat -> l11_mixed_1_0_conv
Conv l11_mixed_1_0_conv -> l11_mixed_1_1_0_conv
Conv l11_mixed_1_0_conv -> l11_mixed_1_1_1_conv
Conv l10_mixed_concat -> l11_mixed_2_0_conv
Conv l11_mixed_2_0_conv -> l11_mixed_2_1_conv
Conv l11_mixed_2_1_conv -> l11_mixed_2_2_0_conv
Conv l11_mixed_2_1_conv -> l11_mixed_2_2_1_conv
Conv l11_mixed_3_0_pool -> l11_mixed_3_1_conv
Concat l11_mixed_0_conv,l11_mixed_1_1_0_conv,l11_mixed_1_1_1_conv,l11_mixed_2_2_0_conv,l11_mixed_2_2_1_conv,l11_mixed_3_1_conv -> l11_mixed_concat
Conv l11_mixed_concat -> l12_mixed_0_0_conv
Conv l12_mixed_0_0_conv -> l12_mixed_0_1_conv
Conv l11_mixed_concat -> l12_mixed_1_0_conv
Conv l12_mixed_1_0_conv -> l12_mixed_1_1_conv
Conv l12_mixed_1_1_conv -> l12_mixed_1_2_conv
Concat l12_mixed_0_1_conv,l12_mixed_1_2_conv,l12_mixed_2_pool -> l12_mixed_concat
Conv l12_mixed_concat -> l13_mixed_0_conv
Conv l12_mixed_concat -> l13_mixed_1_0_conv
Conv l13_mixed_1_0_conv -> l13_mixed_1_1_0_conv
Conv l13_mixed_1_0_conv -> l13_mixed_1_1_1_conv
Conv l12_mixed_concat -> l13_mixed_2_0_conv
Conv l13_mixed_2_0_conv -> l13_mixed_2_1_conv
Conv l13_mixed_2_1_conv -> l13_mixed_2_2_0_conv
Conv l13_mixed_2_1_conv -> l13_mixed_2_2_1_conv
Conv l13_mixed_3_0_pool -> l13_mixed_3_1_conv
Concat l13_mixed_0_conv,l13_mixed_1_1_0_conv,l13_mixed_1_1_1_conv,l13_mixed_2_2_0_conv,l13_mixed_2_2_1_conv,l13_mixed_3_1_conv -> l13_mixed_concat
Conv l13_mixed_concat -> l14_mixed_0_conv
Conv l13_mixed_concat -> l14_mixed_1_0_conv
Conv l14_mixed_1_0_conv -> l14_mixed_1_1_0_conv
Conv l14_mixed_1_0_conv -> l14_mixed_1_1_1_conv
Conv l13_mixed_concat -> l14_mixed_2_0_conv
Conv l14_mixed_2_0_conv -> l14_mixed_2_1_conv
Conv l14_mixed_2_1_conv -> l14_mixed_2_2_0_conv
Conv l14_mixed_2_1_conv -> l14_mixed_2_2_1_conv
Conv l14_mixed_3_0_pool -> l14_mixed_3_1_conv
Concat l14_mixed_0_conv,l14_mixed_1_1_0_conv,l14_mixed_1_1_1_conv,l14_mixed_2_2_0_conv,l14_mixed_2_2_1_conv,l14_mixed_3_1_conv -> l14_mixed_concat


LAYER SIZES (COST: MADD/32 batch)

layer name               iput size     output size  parameters    MEM    MADD      patch/stride
l0_conv_depthwise        1x299x299x3   1x147x147x24       1176  1.98M    813.19M   7x7(+2+2)V
l0_conv                  1x147x147x24  1x147x147x64       1536  5.28M    1.06B     1x1(+1+1)V
l1_pool                  1x147x147x64  1x73x73x64            0  1.30M    -         3x3(+2+2)V
l2_conv                  1x73x73x64    1x73x73x64         4096  1.30M    698.48M   1x1(+1+1)V
l3_conv                  1x73x73x64    1x71x71x192      110592  3.69M    17.84B    3x3(+1+1)V
l4_pool                  1x71x71x192   1x35x35x192           0  918.8K   -         3x3(+2+2)V
l5_mixed_0_conv          1x35x35x192   1x35x35x64        12288  306.2K   481.69M   1x1(+1+1)S
l5_mixed_1_0_conv        1x35x35x192   1x35x35x48         9216  229.7K   361.27M   1x1(+1+1)S
l5_mixed_1_1_conv        1x35x35x48    1x35x35x64        76800  306.2K   3.01B     5x5(+1+1)S
l5_mixed_2_0_conv        1x35x35x192   1x35x35x64        12288  306.2K   481.69M   1x1(+1+1)S
l5_mixed_2_1_conv        1x35x35x64    1x35x35x96        55296  459.4K   2.17B     3x3(+1+1)S
l5_mixed_2_2_conv        1x35x35x96    1x35x35x96        82944  459.4K   3.25B     3x3(+1+1)S
l5_mixed_3_0_pool        1x35x35x192   1x35x35x192           0  918.8K   -         3x3(+1+1)S
l5_mixed_3_1_conv        1x35x35x192   1x35x35x32         6144  153.1K   240.84M   1x1(+1+1)S
l6_mixed_0_conv          1x35x35x256   1x35x35x64        16384  306.2K   642.25M   1x1(+1+1)S
l6_mixed_1_0_conv        1x35x35x256   1x35x35x48        12288  229.7K   481.69M   1x1(+1+1)S
l6_mixed_1_1_0_conv      1x35x35x48    1x35x35x64        76800  306.2K   3.01B     5x5(+1+1)S
l6_mixed_2_0_conv        1x35x35x256   1x35x35x64        16384  306.2K   642.25M   1x1(+1+1)S
l6_mixed_2_1_conv        1x35x35x64    1x35x35x96        55296  459.4K   2.17B     3x3(+1+1)S
l6_mixed_2_2_conv        1x35x35x96    1x35x35x96        82944  459.4K   3.25B     3x3(+1+1)S
l6_mixed_3_0_pool        1x35x35x256   1x35x35x256           0  1.20M    -         3x3(+1+1)S
l6_mixed_3_1_conv        1x35x35x256   1x35x35x64        16384  306.2K   642.25M   1x1(+1+1)S
l7_mixed_0_conv          1x35x35x288   1x17x17x384      995328  433.5K   9.20B     3x3(+2+2)V
l7_mixed_1_0_conv        1x35x35x288   1x35x35x64        18432  306.2K   722.53M   1x1(+1+1)S
l7_mixed_1_1_conv        1x35x35x64    1x35x35x96        55296  459.4K   2.17B     3x3(+1+1)S
l7_mixed_1_2_conv        1x35x35x96    1x17x17x96        82944  108.4K   767.07M   3x3(+2+2)V
l7_mixed_2_pool          1x35x35x288   1x17x17x288           0  325.1K   -         3x3(+2+2)V
l8_mixed_0_conv          1x17x17x768   1x17x17x320       245760 361.2K   2.27B     1x1(+1+1)S
l8_mixed_1_0_conv        1x17x17x768   1x17x17x128       98304  144.5K   909.12M   1x1(+1+1)S
l8_mixed_1_1_0_conv      1x17x17x128   1x17x17x128       49152  144.5K   454.56M   1x3(+1+1)S
l8_mixed_1_1_1_conv      1x17x17x128   1x17x17x128       49152  144.5K   454.56M   3x1(+1+1)S
l8_mixed_2_0_conv        1x17x17x768   1x17x17x128       98304  144.5K   909.12M   1x1(+1+1)S
l8_mixed_2_1_conv        1x17x17x128   1x17x17x128      147456  144.5K   1.36B     3x3(+1+1)S
l8_mixed_2_2_0_conv      1x17x17x128   1x17x17x128       49152  144.5K   454.56M   1x3(+1+1)S
l8_mixed_2_2_1_conv      1x17x17x128   1x17x17x128       49152  144.5K   454.56M   3x1(+1+1)S
l8_mixed_3_0_pool        1x17x17x768   1x17x17x768           0  867.0K   -         3x3(+1+1)S
l8_mixed_3_1_conv        1x17x17x768   1x17x17x192      147456  216.8K   1.36B     1x1(+1+1)S
l9_mixed_0_conv          1x17x17x1024  1x17x17x256      262144  289.0K   2.42B     1x1(+1+1)S
l9_mixed_1_0_conv        1x17x17x1024  1x17x17x128      131072  144.5K   1.21B     1x1(+1+1)S
l9_mixed_1_1_0_conv      1x17x17x128   1x17x17x192       73728  216.8K   681.84M   1x3(+1+1)S
l9_mixed_1_1_1_conv      1x17x17x128   1x17x17x192       73728  216.8K   681.84M   3x1(+1+1)S
l9_mixed_2_0_conv        1x17x17x1024  1x17x17x160      163840  180.6K   1.51B     1x1(+1+1)S
l9_mixed_2_1_conv        1x17x17x160   1x17x17x192      276480  216.8K   2.56B     3x3(+1+1)S
l9_mixed_2_2_0_conv      1x17x17x192   1x17x17x192      110592  216.8K   1.02B     1x3(+1+1)S
l9_mixed_2_2_1_conv      1x17x17x192   1x17x17x192      110592  216.8K   1.02B     3x1(+1+1)S
l9_mixed_3_0_pool        1x17x17x1024  1x17x17x1024          0  1.13M    -         3x3(+1+1)S
l9_mixed_3_1_conv        1x17x17x1024  1x17x17x128      131072  144.5K   1.21B     1x1(+1+1)S
l10_mixed_0_conv         1x17x17x1152  1x17x17x192      221184  216.8K   2.04B     1x1(+1+1)S
l10_mixed_1_0_conv       1x17x17x1152  1x17x17x192      221184  216.8K   2.04B     1x1(+1+1)S
l10_mixed_1_1_0_conv     1x17x17x192   1x17x17x192      110592  216.8K   1.02B     1x3(+1+1)S
l10_mixed_1_1_1_conv     1x17x17x192   1x17x17x192      110592  216.8K   1.02B     3x1(+1+1)S
l10_mixed_2_0_conv       1x17x17x1152  1x17x17x160      184320  180.6K   1.70B     1x1(+1+1)S
l10_mixed_2_1_conv       1x17x17x160   1x17x17x192      276480  216.8K   2.56B     3x3(+1+1)S
l10_mixed_2_2_0_conv     1x17x17x192   1x17x17x192      110592  216.8K   1.02B     1x3(+1+1)S
l10_mixed_2_2_1_conv     1x17x17x192   1x17x17x192      110592  216.8K   1.02B     3x1(+1+1)S
l10_mixed_3_0_pool       1x17x17x1152  1x17x17x1152          0  1.27M    -         3x3(+1+1)S
l10_mixed_3_1_conv       1x17x17x1152  1x17x17x128      147456  144.5K   1.36B     1x1(+1+1)S
l11_mixed_0_conv         1x17x17x1088  1x17x17x192      208896  216.8K   1.93B     1x1(+1+1)S
l11_mixed_1_0_conv       1x17x17x1088  1x17x17x192      208896  216.8K   1.93B     1x1(+1+1)S
l11_mixed_1_1_0_conv     1x17x17x192   1x17x17x192      110592  216.8K   1.02B     1x3(+1+1)S
l11_mixed_1_1_1_conv     1x17x17x192   1x17x17x192      110592  216.8K   1.02B     3x1(+1+1)S
l11_mixed_2_0_conv       1x17x17x1088  1x17x17x192      208896  216.8K   1.93B     1x1(+1+1)S
l11_mixed_2_1_conv       1x17x17x192   1x17x17x224      387072  252.9K   3.58B     3x3(+1+1)S
l11_mixed_2_2_0_conv     1x17x17x224   1x17x17x192      129024  216.8K   1.19B     1x3(+1+1)S
l11_mixed_2_2_1_conv     1x17x17x224   1x17x17x192      129024  216.8K   1.19B     3x1(+1+1)S
l11_mixed_3_0_pool       1x17x17x1088  1x17x17x1088          0  1.20M    -         3x3(+1+1)S
l11_mixed_3_1_conv       1x17x17x1088  1x17x17x96       104448  108.4K   965.93M   1x1(+1+1)S
l12_mixed_0_0_conv       1x17x17x1056  1x17x17x128      135168  144.5K   1.25B     1x1(+1+1)S
l12_mixed_0_1_conv       1x17x17x128   1x8x8x320        368640  80.0K    754.97M   3x3(+2+2)V
l12_mixed_1_0_conv       1x17x17x1056  1x17x17x192      202752  216.8K   1.88B     1x1(+1+1)S
l12_mixed_1_1_conv       1x17x17x192   1x17x17x192      331776  216.8K   3.07B     3x3(+1+1)S
l12_mixed_1_2_conv       1x17x17x192   1x8x8x192        331776  48.0K    679.48M   3x3(+2+2)V
l12_mixed_2_pool         1x17x17x1056  1x8x8x1056            0  264.0K   -         3x3(+2+2)V
l13_mixed_0_conv         1x8x8x1568    1x8x8x320        501760  80.0K    1.03B     1x1(+1+1)S
l13_mixed_1_0_conv       1x8x8x1568    1x8x8x384        602112  96.0K    1.23B     1x1(+1+1)S
l13_mixed_1_1_0_conv     1x8x8x384     1x8x8x320        368640  80.0K    754.97M   1x3(+1+1)S
l13_mixed_1_1_1_conv     1x8x8x384     1x8x8x320        368640  80.0K    754.97M   3x1(+1+1)S
l13_mixed_2_0_conv       1x8x8x1568    1x8x8x384        602112  96.0K    1.23B     1x1(+1+1)S
l13_mixed_2_1_conv       1x8x8x384     1x8x8x320       1105920  80.0K    2.26B     3x3(+1+1)S
l13_mixed_2_2_0_conv     1x8x8x320     1x8x8x320        307200  80.0K    629.14M   1x3(+1+1)S
l13_mixed_2_2_1_conv     1x8x8x320     1x8x8x320        307200  80.0K    629.14M   3x1(+1+1)S
l13_mixed_3_0_pool       1x8x8x1568    1x8x8x1568            0  392.0K   -         3x3(+1+1)S
l13_mixed_3_1_conv       1x8x8x1568    1x8x8x192        301056  48.0K    616.56M   1x1(+1+1)S
l14_mixed_0_conv         1x8x8x1792    1x8x8x320        573440  80.0K    1.17B     1x1(+1+1)S
l14_mixed_1_0_conv       1x8x8x1792    1x8x8x384        688128  96.0K    1.41B     1x1(+1+1)S
l14_mixed_1_1_0_conv     1x8x8x384     1x8x8x320        368640  80.0K    754.97M   1x3(+1+1)S
l14_mixed_1_1_1_conv     1x8x8x384     1x8x8x320        368640  80.0K    754.97M   3x1(+1+1)S
l14_mixed_2_0_conv       1x8x8x1792    1x8x8x384        688128  96.0K    1.41B     1x1(+1+1)S
l14_mixed_2_1_conv       1x8x8x384     1x8x8x320       1105920  80.0K    2.26B     3x3(+1+1)S
l14_mixed_2_2_0_conv     1x8x8x320     1x8x8x320        307200  80.0K    629.14M   1x3(+1+1)S
l14_mixed_2_2_1_conv     1x8x8x320     1x8x8x320        307200  80.0K    629.14M   3x1(+1+1)S
l14_mixed_3_0_pool       1x8x8x1792    1x8x8x1792            0  448.0K   -         3x3(+1+1)S
l14_mixed_3_1_conv       1x8x8x1792    1x8x8x192        344064  48.0K    704.64M   1x1(+1+1)S

